Understanding Concepts in Graph Signal Processing for Neurophysiological Signal Analysis

Multivariate signals, which are measured simultaneously over time and acquired by sensor networks, are becoming increasingly common. The emerging field of graph signal processing (GSP) promises to analyse spectral characteristics of these multivariate signals, while at the same time taking the spatial structure between the time signals into account. A central idea in GSP is the graph Fourier transform, which projects a multivariate signal onto frequency-ordered graph Fourier modes, and can therefore be regarded as a spatial analog of the temporal Fourier transform. This chapter derives and discusses key concepts in GSP, with a specific focus on how the various concepts relate to one another. The experimental section focuses on the role of graph frequency in data classification, with applications to neuroimaging. To address the limited sample size of neurophysiological datasets, we introduce a minimalist simulation framework that can generate arbitrary amounts of data. Using this artificial data, we find that lower graph frequency signals are less suitable for classifying neurophysiological data as compared to higher graph frequency signals. Finally, we introduce a baseline testing framework for GSP. Employing this framework, our results suggest that GSP applications may attenuate spectral characteristics in the signals, highlighting current limitations of GSP for neuroimaging.

==> tables/meta_results.txt <==
\iffalse
\begin{tabular}{lllllll}
\toprule
difficulty & model & graph shift operator & mean accuracy & acc. low frequ. & acc. high frequ. & effect sparsity \\
\midrule
easy & GSP (Pearson correlation) & Laplacian & 81.0 & 78.7 & 83.2 & 10.9 \\
 &  & adjacency & 80.9 & 77.7 & \textbf{83.9} & \textbf{19.5} \\
 & GSP (random connectivities) & Laplacian & \textbf{82.2} & \textbf{82.6} & 82.1 & 2.7 \\
 &  & adjacency & 79.7 & 80.1 & 79.2 & 0.1 \\
 & one channel selected & -- & 76.3 & -- & -- & -- \\
 & several channels selected & -- & 61.5 & -- & -- & 9.5 \\
\midrule
medium & GSP (Pearson correlation) & Laplacian & 67.4 & 66.0 & 68.7 & 3.3 \\
 &  & adjacency & 67.5 & 64.9 & \textbf{70.0} & \textbf{24.7} \\
 & GSP (random connectivities) & Laplacian & \textbf{68.2} & \textbf{68.1} & 68.4 & 0.8 \\
 &  & adjacency & 66.5 & 65.9 & 67.1 & -6.6 \\
 & one channel selected & -- & 65.8 & -- & -- & -- \\
 & several channels selected & -- & 55.6 & -- & -- & 6.9 \\
\midrule
difficult & GSP (Pearson correlation) & Laplacian & 56.6 & 55.8 & \textbf{57.4} & 0.1 \\
 &  & adjacency & 56.5 & 55.6 & 57.2 & \textbf{8.5} \\
 & GSP (random connectivities) & Laplacian & 56.2 & \textbf{56.5} & 56.0 & 0.7 \\
 &  & adjacency & 56.1 & 55.9 & 56.1 & 3.3 \\
 & one channel selected & -- & \textbf{57.8} & -- & -- & -- \\
 & several channels selected & -- & 51.8 & -- & -- & 2.1 \\
\bottomrule
\end{tabular}
\fi
\begin{tabular}{lllllll}
\toprule
difficulty & model & graph shift operator & mean accuracy & acc. low frequ. & acc. high frequ. & effect sparsity \\
\midrule
easy & GSP (Pearson correlation) & Laplacian & \textbf{81.0} & \textbf{78.7} & 83.2 & 10.9 \\
 &  & adjacency & 80.9 & 77.7 & \textbf{83.9} & 19.5 \\
 & GSP structure (Pearson correlation) & Laplacian & 80.8 & 78.3 & 83.0 & -4.1 \\
 &  & adjacency & 80.9 & 78.0 & 83.4 & 3.2 \\
 & GSP (Pearson correlation) & Laplacian & 67.4 & 66.0 & 68.7 & 3.3 \\
 &  & adjacency & 67.5 & 64.9 & 70.0 & \textbf{24.7} \\
\midrule
medium & GSP structure (Pearson correlation) & Laplacian & \textbf{67.8} & \textbf{66.1} & 69.2 & -2.6 \\
 &  & adjacency & 67.3 & 64.9 & \textbf{69.4} & 2.0 \\
 & GSP (Pearson correlation) & Laplacian & 56.6 & 55.8 & 57.4 & 0.1 \\
 &  & adjacency & 56.5 & 55.6 & 57.2 & 8.5 \\
 & GSP structure (Pearson correlation) & Laplacian & 56.5 & 55.9 & 57.0 & -2.1 \\
 &  & adjacency & 56.6 & 55.5 & 57.6 & \textbf{11.5} \\
\midrule
\end{tabular}
\bottomrule
